Efficient Probabilistic Parity Shaping for Irregular Repeat-Accumulate LDPC Codes

Algorithms are presented that efficiently shape the parity bits of systematic irregular repeat-accumulate (IRA) low-density parity-check (LDPC) codes by following the sequential encoding order of the accumulator. Simulations over additive white Gaussian noise (AWGN) channels with on-off keying show a gain of up to 0.9 dB over uniform signaling.

==> res/SCL32+CRC32+Lenc32_65536_16384_shp.txt <==
%out_65536_16384_-1.25dB_0.8374_25000sbits_Lenc32_L32_CRC32.txt 
%emp. distr: 0.84159870
SNR FER FEC frames
-2.500000 1.000000e+00 1000 1000 %311.394175 seconds (3.28 M allocations: 324.207 MiB, 0.04% gc time)
-2.400000 1.000000e+00 1000 1000 %287.327374 seconds (3.64 k allocations: 241.500 KiB)
-2.300000 1.000000e+00 1000 1000 %286.324116 seconds (3.66 k allocations: 242.688 KiB)
-2.200000 1.000000e+00 1000 1000 %286.661498 seconds (3.66 k allocations: 242.031 KiB)
-2.100000 9.920000e-01 992 1000 %286.628736 seconds (3.67 k allocations: 241.922 KiB)
-2.000000 8.750000e-01 875 1000 %278.987207 seconds (3.68 k allocations: 241.609 KiB)
-1.900000 6.160000e-01 616 1000 %265.546802 seconds (3.63 k allocations: 243.047 KiB)
-1.800000 2.800000e-01 280 1000 %242.389620 seconds (3.66 k allocations: 241.547 KiB)
-1.700000 9.200000e-02 92 1000 %229.490712 seconds (3.65 k allocations: 243.953 KiB)
-1.600000 2.300000e-02 69 3000 %649.074186 seconds (10.74 k allocations: 720.375 KiB)
-1.500000 5.000000e-03 50 10000 %2116.340736 seconds (35.38 k allocations: 2.333 MiB)
-1.400000 9.803922e-04 50 51000 %10593.782893 seconds (179.73 k allocations: 11.886 MiB, 0.00% gc time)
-1.300000 2.049180e-04 50 244000 %42808.269759 seconds (860.90 k allocations: 56.901 MiB, 0.00% gc time)
-1.200000 3.100000e-05 31 1000000 %143113.730268 seconds (3.53 M allocations: 233.223 MiB, 0.00% gc time)


==> res/dvbs2_r025_nShpBits=0_uni.txt <==
SNR FER ber frames avg_iter
-0.900000 1.000e+00 2.030e-01 37 2.000e+02
-0.800000 1.000e+00 1.905e-01 43 2.000e+02
-0.700000 1.000e+00 1.806e-01 29 2.000e+02
-0.600000 1.000e+00 1.669e-01 44 2.000e+02
-0.500000 1.000e+00 1.451e-01 44 2.000e+02
-0.400000 1.000e+00 1.099e-01 44 2.000e+02
-0.300000 6.842e-01 4.349e-02 57 1.871e+02
-0.200000 2.000e-01 7.097e-03 120 1.482e+02
-0.100000 1.593e-02 4.002e-04 1318 1.082e+02
0.000000 2.181e-04 4.406e-06 91699 8.454e+01
0.100000 9.274e-06 1.772e-07 2156608 7.056e+01


==> res/dvbs2_r050_nShpBits=0_TS1.txt <==
SNR FER FEC num_frames
-0.50 9.5800e-01 958 1000
-0.45 8.2900e-01 829 1000
-0.40 5.9100e-01 591 1000
-0.35 2.9900e-01 299 1000
-0.30 1.1800e-01 118 1000
-0.25 3.9500e-02 79 2000
-0.20 5.1000e-03 51 10000
-0.15 4.6296e-04 50 108000
-0.10 8.9928e-05 50 556000

==> res/n1056/peg3_nShpBits=10_nJointShp=1_C2_pp_bu_4b.txt <==
SNR FER FEC num_frames avg_iter
4.00 9.9990e-01 9999 10000 200.0
4.25 9.9800e-01 9980 10000 199.7
4.50 9.7650e-01 9765 10000 195.9
4.75 8.7270e-01 8727 10000 177.6
5.00 6.5840e-01 6584 10000 138.3
5.25 3.6030e-01 3603 10000 82.2
5.50 1.3250e-01 1325 10000 37.1
5.75 3.0300e-02 303 10000 14.8
6.00 4.5000e-03 135 30000 7.6
6.25 5.3158e-04 101 190000 5.3
6.50 6.3125e-05 101 1600000 4.4

==> res/n1056/peg3_nShpBits=10_nJointShp=5_C2_pp_bu_4b.txt <==
SNR FER FEC num_frames avg_iter
4.00 9.9960e-01 9996 10000 199.9
4.25 9.9530e-01 9953 10000 199.2
4.50 9.6400e-01 9640 10000 193.8
4.75 8.5030e-01 8503 10000 173.4
5.00 6.0550e-01 6055 10000 128.3
5.25 3.1340e-01 3134 10000 72.9
5.50 1.0010e-01 1001 10000 30.4
5.75 2.4000e-02 240 10000 13.0
6.00 3.4000e-03 136 40000 7.1
6.25 3.6071e-04 101 280000 5.1
6.50 5.8480e-05 100 1710000 4.2


==> res/n1056/polar_res_n=1024_k=686_dSNR=6.00dB_nShp=110_pXtarget=0.72_Lenc=32_Ldec=32_CRC=16_pest_samples=1000000.txt <==
SNR FER FEC num_frames
4.00 9.9300e-01 993 1000
4.25 9.6400e-01 964 1000
4.50 8.8500e-01 885 1000
4.75 6.8100e-01 681 1000
5.00 3.8100e-01 381 1000
5.25 1.7000e-01 170 1000
5.50 5.5000e-02 55 1000
5.75 8.8333e-03 53 6000
6.00 1.1591e-03 51 44000
6.25 1.1990e-04 50 417000
6.50 1.2000e-05 12 1000000


==> res/n1056/rcu_shp.txt <==
SNR FER 
4.900000e+00 4.694080e-02 
5 2.426099e-02 
5.100000e+00 1.156457e-02 
5.200000e+00 5.063457e-03 
5.300000e+00 2.028338e-03 
5.400000e+00 7.404949e-04 
5.500000e+00 2.454314e-04 
5.600000e+00 7.357302e-05 


==> res/n1056/wiegartDM_5G_n1008_0.78_s32.txt <==
%distributions: systematic 0.7027777777777777, parity 0.6544
SNR FER FEC num_frames
5.00 4.6600e-01 466 1000
5.25 2.0700e-01 207 1000
5.50 6.5000e-02 65 1000
5.75 1.5500e-02 62 4000
6.00 2.2174e-03 51 23000
6.25 2.6596e-04 50 188000
6.50 3.9000e-05 39 1000000

==> res/n1056/wiegartDM_wimax_n1056_34B_s10.txt <==
SNR FER FEC num_frames
5.00 6.7700e-01 677 1000
5.25 3.6700e-01 367 1000
5.50 1.2800e-01 128 1000
5.75 3.1000e-02 62 2000
6.00 6.0000e-03 54 9000
6.25 6.0976e-04 50 82000
6.50 9.0909e-05 50 550000
6.75 1.9000e-05 19 1000000


==> res/n1056/wimax_ts1.txt <==
SNR FER ber frames avg_iter
4.700000 1.000e+00 6.345e-02 20 2.000e+02
5.000000 7.407e-01 3.598e-02 27 1.553e+02
5.300000 4.762e-01 2.110e-02 42 1.023e+02
5.600000 1.613e-01 6.339e-03 124 4.323e+01
5.900000 4.728e-02 1.742e-03 423 1.819e+01
6.200000 4.003e-03 1.664e-04 4996 7.247e+00
6.500000 3.531e-04 7.758e-06 56640 4.884e+00
6.800000 2.390e-05 4.492e-07 836947 3.945e+00


==> res/n1056/wimax_uni.txt <==
SNR FER ber frames avg_iter
5.300000 1.000e+00 7.618e-02 20 2.000e+02
5.600000 8.333e-01 5.193e-02 24 1.715e+02
5.900000 6.667e-01 3.958e-02 30 1.398e+02
6.200000 2.632e-01 1.435e-02 76 6.618e+01                                                              
6.500000 5.650e-02 2.683e-03 354 2.200e+01
6.800000 8.768e-03 3.965e-04 2281 9.789e+00
7.100000 8.523e-04 3.313e-05 23467 6.238e+00                 
7.400000 6.695e-05 1.962e-06 298747 4.831e+00              


==> res/n65k/dvbs2_r060_nShpBits=3.0k_nJointShp=1_C2_pp_bu_4b.txt <==
SNR FER FEC num_frames avg_iter
-1.50 1.0000e+00 1000 1000 200.0
-1.45 1.0000e+00 1000 1000 200.0
-1.40 1.0000e+00 1000 1000 200.0
-1.35 1.0000e+00 1000 1000 200.0
-1.30 1.0000e+00 1000 1000 200.0
-1.25 1.0000e+00 1000 1000 200.0
-1.20 1.0000e+00 1000 1000 200.0
-1.15 9.9100e-01 991 1000 199.6
-1.10 9.6100e-01 961 1000 197.6
-1.05 8.7500e-01 875 1000 190.8
-1.00 5.9500e-01 595 1000 165.1
-0.95 3.5300e-01 353 1000 133.3
-0.90 1.2000e-01 120 1000 95.5
-0.85 3.4333e-02 103 3000 74.0
-0.80 4.7727e-03 105 22000 59.4
-0.75 4.6296e-04 100 216000 51.4
-0.70 3.6258e-05 100 2758000 46.0


==> res/n65k/dvbs2_r060_nShpBits=3.0k_nJointShp=5-reshape5.txt <==
SNR FER FEC num_frames avg_iter
-1.50 1.0000e+00 1000 1000 200.0
-1.45 1.0000e+00 1000 1000 200.0
-1.40 1.0000e+00 1000 1000 200.0
-1.35 1.0000e+00 1000 1000 200.0
-1.30 1.0000e+00 1000 1000 200.0
-1.25 9.9800e-01 998 1000 199.9
-1.20 9.9500e-01 995 1000 199.7
-1.15 9.5400e-01 954 1000 197.6
-1.10 8.1500e-01 815 1000 185.8
-1.05 5.5600e-01 556 1000 160.2
-1.00 2.6700e-01 267 1000 123.9
-0.95 8.2000e-02 164 2000 90.2
-0.90 1.8500e-02 111 6000 69.6
-0.85 3.3667e-03 101 30000 58.0
-0.80 2.0868e-04 101 484000 50.6
-0.75 2.0309e-05 100 4924000 45.5


==> res/n65k/ldpc_opt_ts1.txt <==
SNR FER ber frames avg_iter
-0.900000 1.000e+00 1.503e-01 37 2.000e+02
-0.800000 1.000e+00 1.365e-01 41 2.000e+02
-0.700000 8.913e-01 9.226e-02 46 1.976e+02
-0.600000 5.075e-01 4.163e-02 67 1.743e+02
-0.500000 9.914e-02 7.287e-03 232 1.223e+02
-0.400000 2.050e-03 1.951e-04 9754 8.467e+01
-0.300000 2.636e-05 3.046e-06 758591 6.732e+01
